Co-Lecturing With the DED: Explaining Circuit Design via the Draw Encode Display Loop

When representing digital circuits, 2 dimensional hand drawings free us from the linear structure of hardware description languages, enabling intuitive reasoning and making structure explicit. However these drawings are imprecise and inert: they do not enforce that the circuits are well defined and cannot be tested. We want both intuitive visual representations and well defined testable ones but students can struggle to link one to the other. To bridge this gap we present the Draw Encode Display Loop (DED), a Co-Lecturing dynamic which equips students with a systematic method to tackle natural language specifications: 1. Draw: visually informative intermediate representations (truth tables, characteristic tables) to generate a structured circuit diagram. 2. Encode: the diagram by labelling inputs, outputs and intermediate values which can be directly converted to code. 3. Display: the code using an in-house diagrammatic renderer. This is supported by Syrup, an education-focused hardware description language which allows students to define, experiment with and display their own circuits. We support these approaches with survey data gathered from two cohorts of students.

==> datasets/survey_results.csv <==
Q,Strongly agree,Somewhat agree,Neither agree nor disagree,Somewhat disagree,Strongly disagree
This approach was engaging.,32,11,0,2,0
The DED loop made it easier to follow lectures.,24,17,1,1,2
This approach made it easier to understand Syrup.,24,12,1,7,1
I used the DED approach when writing my own code.,9,19,7,7,3
Having the two lecturers discuss the problem from different points of view was helpful.,35,7,1,0,2
I used the display feature to debug my own code.,14,12,7,8,4
I would have preferred if only Syrup was used.,3,3,8,14,17
Using multiple colours to represent different aspects of the circuit was helpful.,27,14,3,0,1

